Exploring the QCD phase diagram with three flavors of M\"obius domain wall fermions

We present an update on the study of the QCD phase transition with 3 flavors of M\"obius domain wall fermions at zero baryon density. We performed simulations on lattices of size $36^3\times12\times16$ and $24^3\times12\times32$ with a variety of quark masses at a fixed lattice spacing $a=0.1361(20)$ fm, which correspond to a temperature 121(2) MeV. By analyzing the chiral condensate, chiral susceptibilitities and Binder cumulant on $36^3\times12\times16$ lattices together with the result obtained from our previous study on $24^3\times12\times16$ lattices, we identified a crossover occurring at quark mass around $m_q^{\mathrm{\overline {MS}}}(2\, \mathrm{GeV}) \sim 3-4$ MeV for this temperature. Besides, we show the effects of residual chiral symmetry breaking on chiral condensate and chiral susceptibilities between $L_s=16$ and 32.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

